Environment-Dependent Fundamental Physical Constants in the Theory of General Inconstancy

A theory of special inconstancy, in which some fundamental physical constants such as the fine-structure and gravitational constants may vary, is proposed in pregeometry. In the special theory of inconstancy, the \alpha-G relation of \alpha=3\pi/[16ln(4\pi/5GM_W^2)] between the varying fine-structure and gravitaional constants (where M_W is the charged weak boson mass) is derived from the hypothesis that both of these constants are related to the same fundamental length scale in nature. Furthermore, it leads to the prediction of dot{{\alpha}}/\alpha=(-0.8\pm2.5)\times10^{-14}yr^{-1} from the most precise limit of dot{G}/G=(-0.6\pm2.0)\times10^{-12}yr^{-1} by Thorsett, which is not only consistent with the recent observation of dot{{\alpha}}/\alpha=(0.5\pm0.5)\times10^{-14}yr^{-1} by Webb et al. but also feasible for future experimental tests. Also a theory of general inconstancy, in which any fundamental physical constants may vary, is proposed in "more general relativity", by assuming that the space-time is "environment-dependent". In the general theory of inconstancy, the G-\Lambda\ relation between the varying gravitational and cosmological constants is derived from the hypothesis that the space-time metric is a function of \tau, the "environment-coodinate", in addition to x^{\mu}, the ordinary space-time coodinates. Furthermore, it leads to the prediction of the varying cosmological constant, which is consistent with the present observations. In addition, the latest observation of spatial variation in the fine-structure constant from VLT/UVES of (1.1\pm 0.2)\times 10^{-6}GLyr^{-1} by King et al. is suggested to be taken as a clear evidence for environment-dependent fundamental physical constants

==> References_of_Environment-Dependent_Fundamental_Physical_Constants,_LaTeV_2e_file.txt <==
\documentclass[a4paper, 12pt, fleqn]{article}
\setlength{\textwidth}{15.5cm}
\setlength{\textheight}{22.5cm}
\setlength{\oddsidemargin}{5mm}
\setlength{\evensidemargin}{5mm}
\renewcommand{\thefootnote}{\fnsymbol{footnote}}
\begin{document}
\begin{thebibliography}{99}
\item
P.M.A.Dirac, Nature \textbf{139}, 323(1937); Proc.R.Soc.London \textbf{A165}, 199(1938); \textbf{A333}, 403(1973); 
\textbf{A338}, 439(1974).
\item
P.Jordan, Ann.der Phys. \textbf{6}, Folge \textbf{1}, 219(1947). For the recent related article, see E.L.Schuking, 
Physic Today, October 1999, Vol.\textbf{52}, No. 10, p.26(1999).
\item
F.Hoyl and J.V.Narlikar, Nature \textbf{233}, 41(1971).
\item
V.Canuto, P.J.Adams, S.-H.Hsieh, and E.Tsiang, Phys.Rev.D \textbf{16}, 1643(1977).
\item
H.Terazawa, Phys.Lett. \textbf{101B}, 43(1981); in \textbf{Proc. 3rd Alexander Friedmann International Seminar 
on Gravitation and Cosmology}, St.Petersburg, 1995, edited by Yu.N.Gnedin, A.A.Grib, and V.M.Mostepanenko 
(Friedmann Laboratory Pub., St.Petersburg, 19995), p.116; Mod.Phys.lett. \textbf{A11}, 2971(1996); \textbf{A12}, 
2927(1997); \textbf{A13}, 2801(1998).
\item
S.E.Thorsett, Phys.Rev.Lett. \textbf{77}, 1432(1996). See also V.M.Kaspi, J.H.Taylor, and M.F.Ryba, Astrophys.J. 
\textbf{42}, 713(1996) and D.B.Guenther, L.M.Krauss, and P.Demarque, \textit{ibid.}\textbf{498}, 871(1998). For 
a recent review, see J.Uzan, Rev.Mod.Phys. \textbf{75}, 403(2003). More recently, Copi \textit{et al.} 
have inferred $-4\times10^{-13}yr^{-1}<(\dot{G}/G)_{today}<3\times10^{-13}yr^{-1}$ (by assuming a monotonic power 
law time dependence $G\propto t^{-a}$) from the big-bang nucleosynthesis constraint. See C.J.Copi, A.N.Davis, 
and L.M.Krauss, Phys.Rev.Lett. \textbf{92}, 171301(2004). Very lately, Jofr\'{e} \textit{et al.} have estimated 
one of the most restrictive upper limits of $|\dot{G}/G|<4\times10^{-12}yr^{-1}$ by using the surface temperature of the 
nearest millisecond pulsar, PSR J0437-4715, (inferred from ultraviolet observations) and by considering only 
modified Urca reactions. See P.Jofr\'{e}, A.Reisenegger, and R.Fern\'{a}ndez, Phys.Rev.Lett. \textbf{97}, 131102(2006).
\item
J.K.Webb \textit{et al.}, Phys.Rev.Lett. \textbf{82}, 884(1999); \textit{ibid.}\textbf{87}, 091301(2001); 
M.T.Murphy, J.K.Webb, and V.V.Flambaum, Mon.Not.R.Astron.Soc. \textbf{345}, 609(2003). Recently, de Souza 
has claimed that the velocity in which quasars evolve into normal galaxies make us to see the limit of quasars 
slightly Doppler shifted which axplains the \lq\lq misleading\rq\rq\ variation of the fine structure constant. 
See M.E.De Souza, astro-ph/0301085, 6 Jan 2003. However, it seems that his estimate of the shift is overestimated 
by ignoring the isotropy of quasar expansions. Also recently, J.N.Bahcall \textit{et al.} have set a robust 
upper limit on $\dot{\alpha}$, $\dot{\alpha}/\alpha<10^{-13}yr^{-1}$, by using the strong nebular emission lines of O III. 
See J.N.Bahcall, C.L.Steinhardt, and D.Schlegel, Astrophys.J. \textbf{600}, 520(2004). See also L.L.Cowie and A.Songaila, 
Astrophys.J. \textbf{453}, 596(1995); R.L.White, R.H.Becker, X.Fan, nd M.A.Strauss, Astron.J. \textbf{126}, 1(2003); 
A.Songaila, astro-ph/0402347, to be published in Astron.J.. For a recent review, see A.Songaila and L.L.Cowie, Nature 
\textbf{398}, 667(1999). Very recently, Tzanavaris \textit{et al.} have estimated the time variation of 
$x$($=\alpha ^2g_p\mu$ where $g_p$ is the proton $g$ factor and $\mu$ is the electron/proton mass ratio, $m_e/m_p$) 
from 21-cm and ultraviolet quasar absorption lines over a redshift range $0.24<z<2.04$ as $\dot{x}/x=(-1.43\pm 1.27)
\times 10^{-15}yr^{-1}$ for a linear fit. Using the $\Delta \alpha/\alpha$ results and assuming $\Delta g_p/g_p\sim 0$, 
they have obtained $\Delta \mu/\mu=(2.31\pm 1.03)\times 10^{-5}$ and $\Delta \mu/\mu =(1.29\pm 1.01)\times 10^{-5}$. 
See P.Tzanavaris \textit{et al.}, Phys.Rev.Lett. \textbf{95}, 041301(2005). More recently, Reinhold \textit{et al.} have 
obtained $\Delta \mu/\mu =(2.4\pm 0.6)\times 10^{-5}$ for a weighted fit and $\Delta \mu/\mu =(2.0\pm 0.6)\times 10^{-5}$ 
for an unweighted fit, which indicates, at a $3.5\sigma$ confidence level, that $\mu$ could have decreased in the past 12 
Gyr. See E.Reinfold \textit{et al.}, Phys.Rev.Lett. \textbf{96}, 151101(2006). Note, however, that the possible variation 
of $\mu$ may not necessarily mean that of the fundamental mass scale in nature but simply do that of the effective 
electron and/or proton masses due to different environmental parameters such as density, temperature, \textit{etc.}.
\item
A.I.Shylakhter, Nature \textbf{264}, 340(1976); ATOMKI Report No.A/1(1983); T.Damour and F.Dyson, Nucl.Phys. 
\textbf{B480}, 37(1996); Y.Fujii \textbf{et al.}, \textit{ibid.}\textbf{B573}, 377(2000), hep-ph/0205206. 
For the latest reexamination of the Oklo and other constrains, see Y.Fujii and A.Iwamoto, Phys.Rev.Lett. 
\textbf{91}, 241302(2003). Very recently, Marion \textit{et al.} have set a stringent upper bound on $\dot{\alpha}$, 
$\dot{\alpha}/\alpha=(-0.4\pm16)\times10^{-16}yr^{-1}$, by comparing the hyperfine frequencies of Cs and Rb atoms. 
See H.Marion \textit{et al.}, Phys.Rev.Lett. \textbf{90}, 150801(2003). See also S.Bize \textit{et al.}, 
\textit{ibid.}\textbf{90}, 150802(2003); J.N.Chengalur and N.Kanekar, \textit{ibid.}\textbf{91}, 241302(2003); 
T.Ashenfelter, G.J.Mathews, and K.A.Olive, \textit{ibid.}\textbf{92}, 041102(2004). Even more recently, 
Fisher \textit{et al.} have deduced a seperate limit of $\dot{\alpha}/\alpha=(-0.9\pm2.9)\times10^{-15}yr^{-1}$ 
from combining the $1S-2S$ transition frequency in H atom with the optical transition frequency in Hg$^+$ against 
the hyperfine splitting in Cs and the microwave Rb and Cs clock comparison. See M.Fisher, Phys.Rev.Lett. \textbf{92}, 
230802(2004). Very lately, Peik \textit{et al.} have measured an optical transition frequency at 688THz in $^{171}Yb^+$ 
with a cesium atomic clock at 2 times seperated by 28yr and find a value for the fractional variation of the freauency 
ratio $f_{Yb}/f_{Cs}$ of $(-1.2\pm4.4)\times10^{-15}yr^{-1}$, consistent with zero. Combined with recently published 
values for the constancy of other transition frequencies this measurement sets an upper limit on the present variability 
of $\alpha$ at the level of $2.0\times10^{-15}yr^{-1}(1\sigma)$ corresponding so far to the most stringent limit from 
laboratory experiments. See E.Peik \textit{et al.}, Phys.Rev.Lett. \textbf{93}, 170801(2004). For a recent brief review, 
see C.Seife, Science \textbf{306}, 793(2004).
\item
H.Chand, R.Srianand, P.Petitjean, and B.Aracil, Astophs. \textbf{417}, 853(2004); R.Srianand \textit{ibid.}, 
Phys.rev.Lett. \textbf{92}, 121302(2004). For a latest comparison of this data with the Oklo data and the quasar data, 
see L.L.Cowie and A.Songaila, Nature \textbf{428}, 132(2004).
\item
A.D.Sakharov, Dokl.Akad.Nak SSSR \textbf{177}, 70(1967)[Sov.Phys.JETP \textbf{12}, 1040(1968)].
\item
K.Akama, Y.Chikashige, T.Matsuki, and H.Terazawa, Prog.Theor.Phys. \textbf{60}, 868(1978); S.L.Adler, Phys.Rev.Lett. 
\textbf{44}, 1567(1980); A.Zee, Phys.Rev.D \textbf{23}, 858(1981); D.Amati and G.Veneziano, Phys.Lett. \textbf{105B}, 
358(1981).
\item
For a review, see, for example, H.Terazawa, in \textbf{Proc. 1st A.D.Sakharov Conference on Physics}, Moscow, 1991, 
edited by L.V.Keldysh and V.Ya.Fainberg (Nova Science, New York, 1992), p.1013.
\item
L.Landau, in \textbf{Niels Bohr and the Development of Physics}, edited by W.Pauli(Mc Graaw-Hill, New York, 1955), 
p.52. In 1977, we suggested abnormally strong gravity at short distances which breaks some presently reliable basic 
principles in quantum field theories such as special relativity and microscopic causality at a distance of the order 
of the Planck length. We also suggested that baryon number generation occurred in the very early Universe, breaking 
CPT invariance which is based on these basic principles. See H.Terazawa, M.Kasuya, and K.Akama, Report No. 
INS-Report-331 (INS, Univ. of Tokyo, 1979); H.Terazawa, in \textbf{Proc. Workshop on Unified Theories and Baryon Number 
in the Universe}, Tsukuba, 1979, edited by O.Sawada and A.Sugamoto (National Lab. for High Energy Physics, Tsukuba, 
1979), p.99; Gen.Relativ.Gravit. \textbf{12}, 93(1980). For a recent idea similar to the latter suggestion, \textit{i.e.}, 
dynamical breaking of CPT in an expanding Universe and, combined with baryon-number-violating interactions, driving 
the Universe towards an equilibrium baryon asymmetry that is observationally acceptable, see H.Davoudiasl 
\textit{et al.}, Phys.Rev.Lett. \textbf{93}, 201301(2004). For a very recent search for signatures of Lorentz and 
CPT violations, see B.Feng \textit{et al.}, Phys.Rev.Lett. \textbf{96}, 221302(2006). Also, recently Calmet \textit{et al.} 
have derived fundamental limits on measurements of position arising from quantum mechanics and classical general relativity 
and shown that any primitive probe or target used in an experiment must be larger than the Planck length. See X.Calmet, 
M.Graesser, and S.D.H.Hsu, Phys.Rev.Lett. \textbf{93}, 211101(2004). Very lately, Robinson and Wilczek have calculated 
the contribution of graviton exchange to the running of gauge couplings at lowest nontrivial order in pertubation theory 
and found that, when extrapolated formally, it renders all gauge couplings asymptotically free. See P.Robinson and 
F.Wilczek, Phys.Rev.Lett. \textbf{96}, 231601(2006). Their results may lead to a modified version of the Landau conjecture 
that the effect of gravity suppresses all gauge couplings at extremely short distances.
\item
H.Terazawa, Y.Chikashige, and K.Akama, Phys.Rev.D \textbf{15}, 480(1977).
\item
For reviews, see, for example, H.Terazawa, in \textbf{Proc. 19th International Conf. on High Energy Physics}, 
Tokyo, 1978, edited by S.Homma, M.Kawaguchi, and H.Miyazawa (Phys.Soc.Japan, tokyo, 1979), p.617; in 
\textbf{Proc. 22nd International conf. on High energy Physics}, Leipzig, 1984, edited by A.Meyer and E.Wieczoek 
(Akademie der Wissenschaften der DDR, Zeuten, 1984), vol.I, p.63.
\item
H.Terazawa, Y.Chikashige, K.Akama, and T.Matsuki, Phys.Rev.D \textbf{15}, 1181(1977); H.Terazawa, \textit{ibid.}
\textbf{16}, 2373(1977); \textbf{22}, 1037(1980); \textbf{41}, 3541(E)(1990).
\item
J.Beringer \textit{et al.}(Particle Data Group), Phys.Rev.D \textbf{86}, 010001(2012).
\item
J.D.Bekenstein, Phys.Rev.D \textbf{25}, 1528(1982); J.W.Moffat, Int.J.Mod.Phys. \textbf{D2}, 351(1992); 
J.D.barrow and J.Magueijo, Phys.Lett. \textbf{B443}, 104(1998).
\item
M.A.Clayton and J.W.Moffat, Phys.Lett. \textbf{B460}, 263(1999); A.Albrecht and J.Magueijo, Phys.Rev.D \textbf{59}, 
043516(1999); J.D.Barrow, \textbf{ibid.}\textbf{59}, 043515(19999); P.P.Avelino and C.J.A.P.Martins, Phys.Lett. 
\textbf{B459}, 468(1999); P.C.W.Davies \textit{et al.}, Nature \textbf{418}, 603(2002).
\item
A.Vilenkin, Phys.Rev.Lett. \textbf{81}, 5501(1998); A.A.Starobinsky, JETP Lett. \textbf{68}, 757(1998); 
L.O.Pimental and L.M.Diaz-rivera, Int.J.Mod.Phys. \textbf{A14}, 1523(1999).
\item
J.D.Bjorken, Ann.Phys. (N.Y.) \textbf{24}, 174(1963); H.Terazawa, Y.Chikashige, and K.Akama, Ref.[14].
\item
S.L.Glashow, Nucl.Phys. \textbf{22}, 579(1961); A.Salam in \textbf{Elementary Particle Physics}, edited by 
N.Svartholm (Almqvist and Wilsell, Stockholm, 1968), p.367; S.Weinberg, Phys.rev.Lett. \textbf{19}, 1264(1967).
\item
Y.Nambu and G.Jona-Lasinio, Phys.Rev. \textbf{122}, 345(1961); H.Terazawa, Y.Chikashige, and K.Akama, in Ref.[14].
\item
See, for example, H.Terazawa, Phys.Lett. \textbf{133B}, 57(1983).
\item
T.Kaluza, Sitzker.Preuss.Akad.Wiss. \textbf{K1}, 966(1921); O.Klein, Z.Phys. \textbf{37}, 896(1926).
\item
N.Arkani-Hamed, S.Dimopoulos, and G.Dvali, Phys.Lett. \textbf{B429}, 263(1998); Phys.Rev.D \textbf{59}, 
086004(1999); I.Antoniadis \textit{et al.}, Phys.Lett. \textbf{B436}, 257(1998); L.Randall and R.Sundrum, 
Phys.Rev.Lett. \textbf{83}, 3370(1999); \textbf{83}, 4690(1999).
\item
J.C.Pati and A.Salam, Phys.Rev.D \textbf{10}, 275(1974); H.Terazawa, Y.Chikashige, and K.Akama, in Ref.[14]; 
H.Terazawa, Phys.Rev.D \textbf{22}, 185(1980).
\item
For classical reviews, see, for example, H.Terazawa, in Ref.[15] and for a latest review, see for example, 
H.Terazawa, in \textbf{Proc. International Conf. \lq\lq New Trends in HIgh-Energy Physics\rq\rq}, Alushta, 
Crimea, 2003, edited by P.N.Bogolyubov, L.L.Jenkovszky, and V.V.Magas (bogolyubov Institute for Theoretical 
Physics, Kiev, 2003), Ukrinian J.Phys. \textbf{48}, 1292(2003).
\item
For the latest more detailed review including many other current topics in cosmology, see, for example, 
H.Terazawa, in \textbf{Proc. 11th Interational Conf. and School \lq\lq Foundations \& Advances in Nonlinear 
Science\rq\rq}, Minsk, Belarus, 2003, edited by V.I.Kuvshinov and G.G.Krylov(Belarusian State University, Minsk, 
Belarus, 2004), p.99.
\item
K.Akama and H.Terazawa, Gen.Rel.Grav. \textbf{15}, 201(1983).
\item
For a latest review, see C.Seife, Science \textbf{303}, 1271(2004). Even more lately, an extremely small 
galaxy has been found with the image taken by the Very Large Telescope. For a brief review, see C.Seife, 
\textit{ibid.}\textbf{303}, 1597(2004).
\item
J.A.Peacock \textit{et al.}, Nature \textbf{410}, 169(2001). For a recent brief review, see, for example, 
A.Watson, Science \textbf{295}, 2341(2002). 
\item
J.L.Sievers \textit{et al.} (CBI Collaboration), Astrophys.J. \textbf{591}, 599(2003).
\item
C.L.Bennett \textit{et al.}, Astrophys.J.Suppl. \textbf{148}, 1(2003); D.N.Spergel \textit{et al.}, \textit{ibid.} 
\textbf{148}, 175(2003). See also T.Reichhardt, Nature \textbf{421}, 777(2003); S.Carroll, \textit{ibid.} \textbf{422}, 
26(2003); G.Brumfiel \textit{ibid.} \textbf{422}, 108(2003). for a review, see B.Schwarzschild, Physics Today, Vol.{56}, 
No.\textbf{4}, April 2003, p.21.
\item
J.A.Wheeler, in \textbf{Conference on the Role of Gravitation in Physics}, Chapel Hill, North Carolina, 1959(WADC 
Technical report 57-216, ASTIA Document No. AD118180; B.DeWitt, in \textbf{Proc. Third Seminar on Quantum Gravity}, 
Moscow, 1984, edited by M.A.Markov, V.A.Berezin, and V.P.Frolov (World Scientific, Singapore, 1985), p.103; 
V.G.Gurzadyan and A.A.Kocharyan, Zh.Eksp.Teor.Fiz. \textbf{95}, 3(1989)[Sov.Phys.JETP \textbf{8}, 1(1989); 
Mod.Phys.Lett. \textbf{A4}, 50(1989).
\item
H.Terazawa, in \textbf{Quantum field Theory and Quantum Statistics}, edited by I.A.Batalin and G.A.Vilkovisky 
(Adam Hilger, London, 1987), Vol.I, p.637; in \textbf{Particles and Nuclei}, edited by H.Terazawa (World Scientific, 
Singapore, 1986), p.304; in \textbf{Modern Problems of the Unified Field Theory}, edited by D.V.Golt'sov, L.S.Kuzmenkov, 
and P.I.Pronin (Moscow State University, Moscow, 1991), p.124 (in russian translation); in \textbf{Proc. 5th Seminar 
on Quantum Gravity}, Moscow, 1990, edited by M.A.Markov, V.A.Berezin, and V.P.Frolov (World Scientific, Singapore, 
1991), p.643. For a recent similar idea of emergence of a four dimensional world from causal quantum gravity, 
see J.Ambj\o rn, J.Jurkierwicz, and R.Loll, Phys.Rev.Lett. \textbf{93}, 131301(2004).
\item
H.Terazawa, in ref.[26]; in \textbf{Wandering in the Fields}, edited by K.Kawarabayashi and A.Ukawa 
(World Scientific, Singapore, 1987), p.388.
\item
For a recent review, see J.C.Berengut and V.V.Flambaum, Nuclear Physics News, Vol.20, No.3, p.19(2010). 
\item
N.Kanekar \textit{et al.}, arXiv:1201.3372v1[astro-ph.CO], Mon, 16 Jan 2012, to be published in Astrophys.J.Letters(2012).
\item
J.A.King \textit{et al.}, arXiv:1202.4758v1[astro-ph.CO], Tue, 21 Feb 2012, to be published in 
Mon.Not.R.Astron.Soc.\textbf{000}, 1-38(2012).

\end{thebibliography}
\end{document}
